Type Ia supernova constraints on compact object dark matter

The nature of dark matter (DM) is an open question in cosmology, despite its abundance in the universe. While elementary particles have been posited to explain DM, compact astrophysical objects such as black holes formed in the early universe offer a theoretically appealing alternate route. Here, we constrain the fraction of DM that can be made up of primordial black holes (PBHs) with masses $M \gtrsim 0.01 M_\odot$, using the Type Ia supernova Hubble diagram. Utilizing the Dyer-Roeder distance relation, where the homogeneous matter fraction is parameterized with $\eta$, we find a maximum fractional amount of DM in compact objects ($f_p$) of 0.50 at 95\% confidence level (C.L.), in the flat $\Lambda$CDM model and 0.49 when marginalising over a constant dark energy equation of state. These limits do not change when marginalising over cosmic curvature, demonstrating the robustness to the cosmological model. When allowing for the prior on $\eta$ to include $\eta > 1$, we derive $f_p < 0.32$ at 95$\%$ C.L., showing that the prior assumption of $\eta \leq 1$ gives a conservative upper limit on $f_p$. When including Cepheid calibrated supernovae, the 95\% C.L. constraints improve to $f_p < 0.25$. We find that the estimate for the Hubble constant in our inference is consistent with the homogeneous case, showing that inhomogeneities in the form of compact dark matter cannot account for the observed Hubble tension. In conclusion, we strongly exclude the possibility that PBHs with stellar masses and above form a dominant fraction of the dark matter.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
